Improving Attributed Text Generation of Large Language Models via Preference Learning

Large language models have been widely adopted in natural language processing, yet they face the challenge of generating unreliable content. Recent works aim to reduce misinformation and hallucinations by resorting to attribution as a means to provide evidence (i.e., citations). However, current attribution methods usually focus on the retrieval stage and automatic evaluation that neglect mirroring the citation mechanisms in human scholarly writing to bolster credibility. In this paper, we address these challenges by modelling the attribution task as preference learning and introducing an Automatic Preference Optimization (APO) framework. First, we create a curated collection for post-training with 6,330 examples by collecting and filtering from existing datasets. Second, considering the high cost of labelling preference data, we further propose an automatic method to synthesize attribution preference data resulting in 95,263 pairs. Moreover, inspired by the human citation process, we further propose a progressive preference optimization method by leveraging fine-grained information. Extensive experiments on three datasets (i.e., ASQA, StrategyQA, and ELI5) demonstrate that APO achieves state-of-the-art citation F1 with higher answer quality.

==> _____________________.txt <==
1. Towards Verifiable Text Generation with Evolving Memory and Self-Reflection https://arxiv.org/pdf/2312.09075.pdf
2. Effective Large Language Model Adaptation for Improved Grounding https://openreview.net/pdf?id=P03hFx5skJe
3. LLatrieval: LLM-Verified Retrieval for Verifiable Generation https://arxiv.org/pdf/2311.07838.pdf
4. Chain-of-Thought Improves Text Generation with Citations in Large Language Models. Bin Ji, Huijun Liu, Mingzhe Du, See-Kiong Ng. The 38th Annual AAAI Conference on Artificial Intelligence, 2023 (AAAI'24; CCF-A).
5. Learning to Plan and Generate Text with Citations https://openreview.net/forum?id=6NEJ0ReNzr


Finally, an emergent line of research focuses on integrating references or fingerprints into the generated content [272, 273]. This approach, while promising, introduces a layer of traceability and verifiability to the output, enabling users or regulators to trace and verify the origins and accuracy of the content.
